Search for heavy resonances decaying to a $W$ or $Z$ boson and a Higgs boson in the $q\bar{q}^{(\prime)}b\bar{b}$ final state in $pp$ collisions at $\sqrt{s} = 13$ TeV with the ATLAS detector

A search for heavy resonances decaying to a $W$ or $Z$ boson and a Higgs boson in the $q\bar{q}^{(\prime)}b\bar{b}$ final state is described. The search uses 36.1 fb$^{-1}$ of proton-proton collision data at $\sqrt{s} =$ 13 TeV collected by the ATLAS detector at the CERN Large Hadron Collider in 2015 and 2016. The data are in agreement with the Standard Model expectations, with the largest excess found at a resonance mass of 3.0 TeV with a local (global) significance of 3.3 (2.1) $\sigma$. The results are presented in terms of constraints on a simplified model with a heavy vector triplet. Upper limits are set on the production cross-section times branching ratio for resonances decaying to a $W$ ($Z$) boson and a Higgs boson, itself decaying to $b\bar{b}$, in the mass range between 1.1 and 3.8 TeV; the limits range between 83 and 1.6 fb (77 and 1.1 fb) at 95% confidence level.

==> Metadata.txt <==
VH resonances
Higgs tagging
W/Z tagging
Hadronic VH
EXOTICS

